Deep Learning for direct Dark Matter search with nuclear emulsions

We propose a new method for the discrimination of sub-micron nuclear recoil tracks from an instrumental background in fine-grain nuclear emulsions used in the directional dark matter search. The proposed method uses a 3D Convolutional Neural Network, whose parameters are optimised by Bayesian search. Unlike previous studies focused on extracting the directional information, we focus on the signal/background separation exploiting the polarisation dependence of the Localised Surface Plasmon Resonance phenomenon. Comparing the proposed method with the conventional cut-based approach shows a significant boost in the reduction factor for given signal efficiency.

==> README.txt <==
cas-sc.cls and cas-dc.cls are the two new class files created
for typesetting Elsevier's journal articles which go through
Complex Article Service (CAS) workflow. These are now accepted for
submitting articles, both in Elsevier's electronic submission system
and elsewhere.

Bugs and problems with elsarticle.cls may be reported to the
developers of the class via elsarticle@stmdocs.in.

The file manifest.txt provides a list of the files in the
elsarticle-cas bundle.  The following are the main files available:

- cas-sc-template.tex, template file for single column journals
- cas-dc-template.tex, template file for double column journals
- cas-sc-template.pdf, PDF of the cas-sc-template.tex 
- cas-dc-template.pdf, PDF of the cas-ddc-template.tex
- cas-common.sty, additional macro package for formatting
  model2-names.bst, BibTeX style file
- twitter.jpeg, linkedin.jpeg, url.jpeg, gplus.jpeg, facebook.jpeg,
  email.jpeg - thumbnail images of social networking sites

The documentation file is elsdoc-cas.tex in the doc directory.  To
compile it:

1. pdflatex elsdoc-cas
2. pdflatex elsdoc-cas
3. pdflatex elsdoc-cas

or

use the makefile. Use the target `all' (eg: make all) in doc
directory.

The above procedure will create a print version, namely elsdoc-cas.pdf.

Copyright 2019, Elsevier. Bugs, feature requests, suggestions and
comments may be mailed to elsarticle@stmdocs.in. elsarticle.cls,
related documentation and supporting packages are released under the
LATEX Project Public Licence, either version 1.2 or any later
version. This work has the LPPL maintenance status
'author-maintained'.

